Hierarchy of Groups Evaluation Using Different F-score Variants

The paper presents a cursory examination of clustering, focusing on a rarely explored field of hierarchy of clusters. Based on this, a short discussion of clustering quality measures is presented and the F-score measure is examined more deeply. As there are no attempts to assess the quality for hierarchies of clusters, three variants of the F-Score based index are presented: classic, hierarchical and partial order. The partial order index is the authors' approach to the subject. Conducted experiments show the properties of the considered measures. In conclusions, the strong and weak sides of each variant are presented.

==> experimentsResults/datasetDescription-data.csv <==
Name;alpha;lambda;gamma
s00;1;0.5;0.2
s01;1;1;0.2
s02;1;1;1
s03;5;0.5;0.2
s04;5;1;0.2
s05;5;0.5;1
s06;25;0.5;0.2
s07;25;0.5;1

==> experimentsResults/flat-cluster-results/flat-clustering-consufion.csv <==
dataset;e;number-of-random-changes;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;496649.6;179645.7886;496649.6;179645.7886;502350.4;179645.7886;281741.8667;121985.2513;0;0;0;0;0;0;220608.5333;72049.37278
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;464651.4;185236.5833;478572.4333;183607.0201;472264.1333;174999.7668;265576.6333;119049.584;30086.26667;7943.170786;16165.23333;4420.830338;31998.2;9489.789494;238685.7;75819.95432
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;436501.8;188377.8129;463264.3;186096.3244;444487.4;172812.9107;250641.3667;117092.7414;57863;13520.30133;31100.5;7892.003604;60147.8;15392.52623;253993.8333;77740.58829
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;413882.7333;190976.1389;450924.7667;187450.7209;422374.8667;169915.8773;238808.3667;115254.2315;79975.53333;19047.31385;42933.5;10898.5013;82766.86667;19907.97644;266333.3667;78525.88368
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;394237.3333;192888.5612;440658.1667;188363.8799;401851.8;167635.3146;227664.1;113564.3606;100498.6;23916.44173;54077.76667;13815.09043;102412.2667;23219.88157;276599.9667;79263.90984
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;377527.8667;196053.0854;431586.2667;190950.0828;385176.3333;166798.6463;218626.2;112789.3759;117174.0667;27194.79238;63115.66667;15764.07292;119121.7333;29579.09529;285671.8667;82124.57301
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;363682.0667;198815.0901;424143.2;193830.5158;371328.5333;166697.7987;211181.1333;112328.1589;131021.8667;29235.30148;70560.73333;16860.1323;132967.5333;32903.05571;293114.9333;84398.87071
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;351519.2;199098.7413;417231.8333;194025.1969;359713.2;166428.6395;204817.3;111789.4179;142637.2;31177.34813;76924.56667;18219.88305;145130.4;34130.51157;300026.3;84564.38421
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;342586.2667;200158.8461;412857.2333;195180.2246;349589.9333;166610.9304;199252.3667;111475.5828;152760.4667;32763.41228;82489.5;19352.26784;154063.3333;36022.82321;304400.9;85973.32515
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;334864.7333;200152.8075;409380.7;194944.6111;340212.9333;166289.8639;194120.3667;111167.7279;162137.4667;34580.68743;87621.5;20421.99403;161784.8667;36977.80872;307877.4333;85650.44771
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;326065.4667;199938.0345;403493.5;195183.1864;333880.1333;167073.7822;190699.6333;111419.8545;168470.2667;35664.43485;91042.23333;20543.75247;170584.1333;38995.5061;313764.6333;85930.46392
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
dataset;e;number-of-random-changes;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;464654.8;242980.7758;464654.8;242980.7758;534345.2;242980.7758;316086.0667;180345.5068;0;0;0;0;0;0;218259.1333;80269.18213
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;439178.6667;245441.0593;451334.1667;245266.6123;508383.6;241216.0366;302279.9667;179277.7237;25961.6;9338.79566;13806.1;4593.382109;25476.13333;8843.039483;231579.7667;83369.91806
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;416582.4667;246967.1125;440154.2333;247394.644;483809.0667;241672.3629;289121.7;179261.6964;50536.13333;16494.72512;26964.36667;8103.57956;48072.33333;15708.22073;242759.7;86363.69473
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;397636.1333;247450.7074;430139.3667;247858.0207;464571.3333;241408.2742;278815.4333;178955.6379;69773.86667;22746.53258;37270.63333;11130.47918;67018.66667;20628.0957;252774.5667;87333.21745
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;380993.5333;247568.0447;420451.1333;247773.4297;449181.2667;240809.3426;270379.7333;178305.6841;85163.93333;27262.04056;45706.33333;13325.57768;83661.26667;24451.92698;262462.8;87975.41848
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;367727.3333;247173.7755;413892.8667;247606.3327;434512.0667;241531.3773;262418.4667;178389.2441;99833.13333;31449.72907;53667.6;15444.96989;96927.46667;28009.39334;269021.0667;88388.05738
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;356076.6667;246276.8067;407316.2333;247202.2616;423078.6667;242606.5056;256059.1;178631.5446;111266.5333;34978.17039;60026.96667;17287.33223;108578.1333;30378.31766;275597.7;88260.18328
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;345728.7333;245556.8942;402074.3;246696.4268;411654.4667;243110.7331;249740.9;178701.8867;122690.7333;37879.82167;66345.16667;18602.83242;118926.0667;33471.3621;280839.6333;88282.27368
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;337357.2667;245849.5343;397746.9;247436.7548;402721.2;244357.8021;244851.7;179231.6301;131624;40470.42022;71234.36667;19869.09308;127297.5333;35482.16439;285167.0333;89176.1031
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;330478.5333;246055.0686;394118.0333;247897.3941;395376.1333;245398.7961;240756.5;179690.4313;138969.0667;43647.29384;75329.56667;21411.60342;134176.2667;38114.00042;288795.9;90184.37889
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;324047.5333;244959.9505;390601.5667;247897.1452;388780.3333;247644.7296;237075.2333;180642.4894;145564.8667;45288.16892;79010.83333;22054.52593;140607.2667;38853.12593;292312.3667;90399.05434
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
dataset;e;number-of-random-changes;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;405572.8667;261753.1426;405572.8667;261753.1426;593427.1333;261753.1426;412836.5;228642.9934;0;0;0;0;0;0;180590.6333;59384.83037
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;382615.3333;263263.615;392088.5333;265356.6443;568955.7333;262106.8334;397838.3;226853.8212;24471.4;6377.038663;14998.2;4842.171552;22957.53333;7587.300727;194074.9667;62330.18825
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;362380.6;263976.3794;379231.0333;266893.9449;549662.1333;261251.8643;385921.9333;225103.86;43765;13000.45687;26914.56667;9978.722732;43192.26667;13177.60067;206932.4667;63957.54893
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;346278.2;265514.6782;369413.3;269132.0549;532757.7333;260341.4082;375302.2;223380.7078;60669.4;18051.70267;37534.3;13703.39421;59294.66667;18094.86857;216750.2;65639.28185
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;330675.2667;265322.9164;359503.3667;270563.2344;517684.4;262264.3193;365921.8667;223517.1649;75742.73333;23457.91542;46914.63333;17283.94102;74897.6;22718.78006;226660.1333;67327.71109
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;318802.3333;265548.3695;352457.8333;272387.8393;505186.2;264313.207;358251.0667;223878.3115;88240.93333;26332.84124;54585.43333;18905.84776;86770.53333;25134.99194;233705.6667;69151.4592
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;307886.7333;264251.5083;345487.2333;272136.0035;494130.1333;265125.0337;351140;223302.4135;99297;29239.14788;61696.5;20773.64747;97686.13333;27677.37782;240676.2667;70006.15622
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;299171.1333;263570.2833;340341.3333;272918.7144;484292.6;267360.2624;344872.1667;223698.8794;109134.5333;32116.27079;67964.33333;22553.05514;106401.7333;29657.31744;245822.1667;71162.43124
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;291885.1333;263764.9981;335606.2;274115.3198;477180.5333;268636.5329;340310.9667;223772.8975;116246.6;33464.14545;72525.53333;23271.17349;113687.7333;31806.77134;250557.3;73031.76889
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;284676.3333;262174.4839;330872.4333;273324.3937;470126.4667;269430.7185;335731.9333;223689.4655;123300.6667;35542.97103;77104.56667;24415.37429;120896.5333;33202.90737;255291.0667;72226.90777
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;278137.6;260720.2721;326601.3333;272596.7306;464008.3333;270765.9262;331881.4333;224075.2599;129418.8;37292.80895;80955.06667;24802.78677;127435.2667;35806.08318;259562.1667;72932.46667
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
dataset;e;number-of-random-changes;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;235911;97703.29181;235911;97703.29181;763089;97703.29181;466859.0667;104767.0639;0;0;0;0;0;0;296229.9333;52787.91852
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;207933.8667;92366.94572;219695.4667;95131.5711;735535.8;101899.3797;451067.4667;105650.7316;27553.2;5317.553718;15791.6;2568.23955;27977.13333;6132.978996;312445.4667;51111.31224
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;185744.8;88594.25038;207780.6667;94630.33932;711657.9333;107628.7873;437463.8667;107361.912;51431.06667;11153.47576;29395.2;5057.000743;50166.2;10434.88717;324360.2667;50516.94973
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;166695.2667;85166.14983;197100.5667;93435.37724;692201.9333;111775.2644;426377.3;109052.3918;70887.06667;16376.55179;40481.76667;7319.652397;69215.73333;14343.84731;335040.3667;50069.31709
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;150170.8667;81653.98372;187282.6333;91923.31081;676400;115239.4046;417281.8333;109999.0247;86689;19642.27779;49577.23333;8639.989187;85740.13333;17912.16628;344858.3;49391.23977
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;135634.4667;76985.75321;177947;88485.8621;663695.1333;117020.1032;409777.7333;110292.4307;99393.86667;22129.82116;57081.33333;9619.654278;100276.5333;22597.05861;354193.9333;48579.0691
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;124361.6;73777.55407;170769.4667;86555.90491;653311.6667;118953.2354;403489.6;110521.4628;109777.3333;24344.96585;63369.46667;10872.11353;111549.4;26306.48447;361371.4667;48080.69323
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;115075.5333;71543.33165;164916.2667;85211.58643;644880.0667;120591.1953;398490.8667;111138.4545;118208.9333;26104.77064;68368.2;11714.365;120835.4667;28171.1009;367224.6667;47471.57708
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;107522.4667;69028.30254;160413.6;83812.65086;637482;122595.2154;394143.2;111922.5141;125607;28071.68391;72715.86667;12639.93834;128388.5333;30598.33972;371727.3333;47234.90417
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;101342.2;68155.27979;156460.1667;83717.12211;631811.8;123605.1211;390699.8333;111976.9258;131277.2;28974.05506;76159.23333;12897.59864;134568.8;31711.19378;375680.7667;47357.05908
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;96642.26667;67802.79124;154043.8333;83926.76246;626036.1333;124300.8701;387207.7667;111887.0985;137052.8667;29609.40052;79651.3;13096.97331;139268.7333;32408.90144;378097.1;47370.646
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
dataset;e;number-of-random-changes;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;115012.0667;112822.9883;115012.0667;112822.9883;883987.9333;112822.9883;584227.4;139552.9266;0;0;0;0;0;0;299760.5333;78438.60812
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;100312.4667;107254.2084;106652.4;109877.0286;869625.0667;117761.3432;576204.4667;142052.0078;14362.86667;6695.72736;8022.933333;3148.565409;14699.6;7144.749534;308120.2;79880.70069
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;88169;103731.0637;99884.96667;109608.1342;857202;124455.7558;569157.4333;145039.3665;26785.93333;13236.8869;15069.96667;6244.519812;26843.06667;12655.60227;314887.6333;81880.12149
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;77958.73333;99593.88625;93937.3;106970.244;847255;127642.3343;563473.0333;146771.4219;36732.93333;17597.21389;20754.36667;8129.580642;37053.33333;17522.41352;320835.3;82470.31922
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;69543.46667;96861.71338;88963.3;105542.4857;838987.8667;130470.7186;558647.1667;148134.5261;45000.06667;20996.36058;25580.23333;9530.475621;45468.6;21617.60535;325809.3;83645.53584
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;62977;95088.84486;85158.63333;104654.6188;832109.8667;132955.987;554530.9667;149432.5925;51878.06667;24177.60421;29696.43333;10995.08652;52035.06667;24906.63401;329613.9667;84679.33068
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;57785.66667;93816.60263;82239.66667;104957.626;826299.9333;136203.1387;550993.4;150673.3086;57688;27090.08213;33234;12366.02014;57226.4;27174.40316;332532.9333;85859.21738
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;53069.6;93815.73105;79250.86667;105408.2208;821889.5333;137646.9307;548310.2667;151309.4836;62098.4;28875.17429;35917.13333;13048.97616;61942.46667;29091.92109;335521.7333;87136.31642
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;48807.33333;90750.13516;76521.96667;102706.4427;818084.6667;138854.394;546038.7667;152101.3644;65903.26667;30750.01016;38188.63333;13969.15559;66204.73333;31723.29857;338250.6333;87115.62825
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;44678.13333;87725.63307;73270.03333;100079.5735;815603.1333;139865.4233;544434.5;152601.2771;68384.8;31984.97889;39792.9;14512.9229;70333.93333;34514.82896;341502.5667;87402.22175
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;41301;84816.71295;70927.16667;98046.13818;812783;142188.148;542648.6333;153868.9558;71204.93333;34522.50792;41578.76667;15747.38459;73711.06667;36908.08655;343845.4333;87266.84701
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
dataset;e;number-of-random-changes;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;111206.0667;61827.42897;111206.0667;61827.42897;887793.9333;61827.42897;720009;110663.2601;0;0;0;0;0;0;167784.9333;66587.83109
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;96343.13333;56638.04158;100428.3667;58642.78655;872989.3333;66907.25686;709289.6333;113030.4868;14804.6;6160.800892;10719.36667;3918.016005;14862.93333;5614.076292;178562.6333;67378.79725
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;84377.26667;52280.37184;91754.36667;56529.47498;860794.8;71809.05762;700386.9667;115332.0086;26999.13333;11444.13546;19622.03333;6938.951623;26828.8;10324.99687;187236.6333;67619.22902
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;74113.73333;48158.82239;84197.5;53671.91333;850576.4;74601.66454;692875.2333;116896.7038;37217.53333;15373.97784;27133.76667;8982.089795;37092.33333;14676.65945;194793.5;68798.45756
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;65281.2;45101.37441;77887.16667;52249.52349;841581.9333;78331.71497;686402.9667;118947.7767;46212;19257.33669;33606.03333;10993.92441;45924.86667;17904.1523;201103.8333;69235.96804
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;57590.06667;41365.47996;72045.8;49977.78871;833997.4;81901.46708;680668.2;120860.1237;53796.53333;22419.65793;39340.8;12836.88603;53616;21602.43919;206945.2;70353.49205
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;51447.46667;38155.65494;67150.33333;47304.25647;828394.2;83731.31467;676312.1333;121650.9048;59399.73333;23870.14905;43696.86667;14201.66651;59758.6;24676.7932;211840.6667;71897.05008
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;46482.26667;36766.99374;63259.23333;46885.1182;822912.6667;86532.67099;671904.7;123037.9716;64881.26667;26439.74237;48104.3;16004.50855;64723.8;26265.15221;215731.7667;72283.66125
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;42186.33333;34376.49858;59783.4;45312.55434;818539;89515.2126;668351.1333;124932.684;69254.93333;29223.19402;51657.86667;18173.85364;69019.73333;28559.51831;219207.6;72835.40537
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;38615.6;32296.72813;57007;43802.07525;814750.4667;90748.60808;665356.9333;125570.6694;73043.46667;30431.41106;54652.06667;19095.56521;72590.46667;30481.87045;221984;73627.4657
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;35397.4;30479.81598;54135.9;42116.35903;812441.7333;91832.96179;663395.3;126342.8554;75352.2;31465.0944;56613.7;19964.51941;75808.66667;32252.13283;224855.1;74680.56675
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
dataset;e;number-of-random-changes;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;115567.5333;57090.7166;115567.5333;57090.7166;883432.4667;57090.7166;670206.2333;124199.1748;0;0;0;0;0;0;213226.2333;73369.1683
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;99450.46667;50991.84503;104782.4;54633.35613;866614.5333;63905.92096;658720.2333;127092.1862;16817.93333;7090.995426;11486;3429.753706;16117.06667;6454.510868;224011.3667;75583.67506
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;84738.6;45089.76919;94299.7;51493.93767;852696.5333;68390.35793;649031.4;128702.6513;30735.93333;11892.44201;21174.83333;5350.288978;30828.93333;12341.54512;234494.0667;77802.00642
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;73377;40234.93528;86390.23333;49282.10267;841130.8667;73193.39796;640917.8667;130531.355;42301.6;16469.6478;29288.36667;7612.19259;42190.53333;17173.99044;242403.5333;79629.40231
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;64570.53333;37675.14408;80325.6;48523.70003;831816.5333;76942.1783;634345.3667;132292.0349;51615.93333;20304.34651;35860.86667;9609.739028;50997;20034.31277;248468.1667;80276.2852
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;57060.93333;34666.05605;75214.3;47346.8906;824064.0667;79856.0194;628991.2;133526.9449;59368.4;23448.99451;41215.03333;10893.0229;58506.6;22892.84415;253579.4667;80963.84301
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;50312.33333;32487.64368;70144.53333;46469.45451;817985.2;81925.27853;624591.1667;134123.0775;65447.26667;25613.09157;45615.06667;11900.15445;65255.2;25149.202;258649.2333;81664.31573
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;44945.66667;30858.63245;66106.16667;45826.59078;813011;83597.033;620945.2667;134847.2556;70421.46667;27419.54497;49260.96667;12783.06419;70621.86667;26842.16736;262687.6;82279.75526
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;40533.46667;29654.39703;63009.2;45541.23289;808339.2;85092.0972;617588.7;135319.1668;75093.26667;28734.67074;52617.53333;13257.49538;75034.06667;28308.76983;265784.5667;82673.13907
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;36797.2;28096.55277;60102.03333;44525.97438;805443.2667;86293.8214;615521.8667;135923.7806;77989.2;29865.35067;54684.36667;13862.12438;78770.33333;29929.65988;268691.7333;83474.78665
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;33716.46667;26710.64356;57711.8;43655.77797;802746.4667;87150.95047;613515.5667;136327.6162;80686;30740.82768;56690.66667;14147.21586;81851.06667;31334.1309;271081.9667;84233.41884
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;
dataset;e;number-of-random-changes;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;32152.66667;27647.61182;32152.66667;27647.61182;966847.3333;27647.61182;851187.7;62996.46998;0;0;0;0;0;0;115659.6333;45112.55664
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;27042.66667;24257.22171;28125.8;24859.15655;961706.8667;31079.43782;847130.3667;65208.46484;5140.466667;3508.077602;4057.333333;2854.173862;5110;3577.471077;119686.5;46555.6272
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;22918.46667;21517.37128;24927.4;22721.60523;957548.3333;33243.68397;843897.6333;66733.56806;9299;5877.022581;7290.066667;4456.242417;9234.2;6423.263396;122884.9;47505.95205
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;19321.46667;18779.48213;22075.46667;20578.70318;953994;36055.91152;841088.3667;68369.47945;12853.33333;8675.324823;10099.33333;6684.918504;12831.2;9089.773528;125736.8333;48496.2933
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;16431.8;16505.52679;19682.26667;18638.56594;951249.1333;37542.75615;838839.9667;69507.09809;15598.2;10176.54292;12347.73333;7822.883232;15720.86667;11296.82178;128130.0333;49519.12835
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;13913.86667;14344.18451;17585.1;16573.06632;948696.2667;38945.91087;836707.8667;70621.48864;18151.06667;11659.76646;14479.83333;9152.518896;18238.8;13454.34268;130227.2;50645.04856
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;11877.13333;12583.66443;15895.76667;15217.8564;946628.2667;40630.02962;834987.2667;71753.82335;20219.06667;13323.60167;16200.43333;10411.98603;20275.53333;15202.62276;131916.5333;51447.16417
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;10190.8;11159.33894;14369.06667;13849.57634;945217.5333;41404.06935;833736.1667;72370.85557;21629.8;14103.54784;17451.53333;11128.08059;21961.86667;16636.72575;133443.2333;52253.97802
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;8887.066667;10163.54984;13216.8;12805.33987;943992;41534.48738;832662.1;72652.56286;22855.33333;14313.53075;18525.6;11318.1537;23265.6;17652.22529;134595.5;52894.92059
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;7773.866667;9628.238811;12353.4;12419.40892;942175.9333;43379.12032;831095.8333;73831.33876;24671.4;16086.34577;20091.86667;12955.84885;24378.8;18265.81082;135458.9;53248.04346
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;6781.066667;8847.819817;11378.66667;11888.17326;941366.3333;45058.71257;830304.3;74859.29642;25481;17677.8094;20883.4;14354.60759;25371.6;19058.85683;136433.6333;53741.22422


==> experimentsResults/flat-cluster-results/s00-flat-clustering.csv <==
dataset;e;number-of-random-changes;standard-mean;standard-st.dev;partialOrder-mean;partialOrder-st.dev;adapted-mean;adapted-st.dev;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;1;0;0.794596309;0.106346781;0.818724765;0.088040405;496649.6;179645.7886;496649.6;179645.7886;502350.4;179645.7886;281741.8667;121985.2513;0;0;0;0;0;0;220608.5333;72049.37278
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;0.925066515;0.036141118;0.762906731;0.117937992;0.799404183;0.094449727;464651.4;185236.5833;478572.4333;183607.0201;472264.1333;174999.7668;265576.6333;119049.584;30086.26667;7943.170786;16165.23333;4420.830338;31998.2;9489.789494;238685.7;75819.95432
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;0.859043848;0.063731917;0.735557504;0.126045117;0.781806562;0.099536866;436501.8;188377.8129;463264.3;186096.3244;444487.4;172812.9107;250641.3667;117092.7414;57863;13520.30133;31100.5;7892.003604;60147.8;15392.52623;253993.8333;77740.58829
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;0.80569213;0.087369805;0.713622683;0.133506481;0.766645822;0.104622499;413882.7333;190976.1389;450924.7667;187450.7209;422374.8667;169915.8773;238808.3667;115254.2315;79975.53333;19047.31385;42933.5;10898.5013;82766.86667;19907.97644;266333.3667;78525.88368
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;0.758656052;0.106500637;0.694674928;0.139651123;0.752502243;0.109378941;394237.3333;192888.5612;440658.1667;188363.8799;401851.8;167635.3146;227664.1;113564.3606;100498.6;23916.44173;54077.76667;13815.09043;102412.2667;23219.88157;276599.9667;79263.90984
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;0.719699125;0.120974967;0.678341071;0.144259191;0.738752472;0.114313269;377527.8667;196053.0854;431586.2667;190950.0828;385176.3333;166798.6463;218626.2;112789.3759;117174.0667;27194.79238;63115.66667;15764.07292;119121.7333;29579.09529;285671.8667;82124.57301
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;0.686482975;0.13498032;0.664237778;0.150372881;0.726883043;0.119611905;363682.0667;198815.0901;424143.2;193830.5158;371328.5333;166697.7987;211181.1333;112328.1589;131021.8667;29235.30148;70560.73333;16860.1323;132967.5333;32903.05571;293114.9333;84398.87071
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;0.658890594;0.144821802;0.65233513;0.153678808;0.715777105;0.123207451;351519.2;199098.7413;417231.8333;194025.1969;359713.2;166428.6395;204817.3;111789.4179;142637.2;31177.34813;76924.56667;18219.88305;145130.4;34130.51157;300026.3;84564.38421
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;0.637098335;0.153184572;0.643595283;0.156979079;0.7066917;0.126668998;342586.2667;200158.8461;412857.2333;195180.2246;349589.9333;166610.9304;199252.3667;111475.5828;152760.4667;32763.41228;82489.5;19352.26784;154063.3333;36022.82321;304400.9;85973.32515
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;0.618604657;0.15878757;0.636772542;0.158052373;0.699976486;0.127970153;334864.7333;200152.8075;409380.7;194944.6111;340212.9333;166289.8639;194120.3667;111167.7279;162137.4667;34580.68743;87621.5;20421.99403;161784.8667;36977.80872;307877.4333;85650.44771
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;0.600925611;0.162842022;0.627877149;0.159702778;0.690899409;0.130321038;326065.4667;199938.0345;403493.5;195183.1864;333880.1333;167073.7822;190699.6333;111419.8545;168470.2667;35664.43485;91042.23333;20543.75247;170584.1333;38995.5061;313764.6333;85930.46392


==> experimentsResults/flat-cluster-results/s01-flat-clustering.csv <==
dataset;e;number-of-random-changes;standard-mean;standard-st.dev;partialOrder-mean;partialOrder-st.dev;adapted-mean;adapted-st.dev;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;1;0;0.752893191;0.16481021;0.753548628;0.132059925;464654.8;242980.7758;464654.8;242980.7758;534345.2;242980.7758;316086.0667;180345.5068;0;0;0;0;0;0;218259.1333;80269.18213
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;0.920888557;0.048436306;0.724179152;0.178618784;0.734005886;0.13754986;439178.6667;245441.0593;451334.1667;245266.6123;508383.6;241216.0366;302279.9667;179277.7237;25961.6;9338.79566;13806.1;4593.382109;25476.13333;8843.039483;231579.7667;83369.91806
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;0.851656304;0.085659112;0.699250936;0.189269333;0.716080226;0.141975376;416582.4667;246967.1125;440154.2333;247394.644;483809.0667;241672.3629;289121.7;179261.6964;50536.13333;16494.72512;26964.36667;8103.57956;48072.33333;15708.22073;242759.7;86363.69473
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;0.795277712;0.116714417;0.678548458;0.197808626;0.700297442;0.146629593;397636.1333;247450.7074;430139.3667;247858.0207;464571.3333;241408.2742;278815.4333;178955.6379;69773.86667;22746.53258;37270.63333;11130.47918;67018.66667;20628.0957;252774.5667;87333.21745
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;0.747690091;0.142559764;0.659955106;0.20512682;0.685307043;0.150369894;380993.5333;247568.0447;420451.1333;247773.4297;449181.2667;240809.3426;270379.7333;178305.6841;85163.93333;27262.04056;45706.33333;13325.57768;83661.26667;24451.92698;262462.8;87975.41848
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;0.709061389;0.160583707;0.646307616;0.209191519;0.672513096;0.15443731;367727.3333;247173.7755;413892.8667;247606.3327;434512.0667;241531.3773;262418.4667;178389.2441;99833.13333;31449.72907;53667.6;15444.96989;96927.46667;28009.39334;269021.0667;88388.05738
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;0.677126689;0.174721558;0.633619101;0.213001418;0.661153395;0.157427088;356076.6667;246276.8067;407316.2333;247202.2616;423078.6667;242606.5056;256059.1;178631.5446;111266.5333;34978.17039;60026.96667;17287.33223;108578.1333;30378.31766;275597.7;88260.18328
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;0.647970346;0.187355513;0.623123177;0.215501099;0.64960886;0.16028187;345728.7333;245556.8942;402074.3;246696.4268;411654.4667;243110.7331;249740.9;178701.8867;122690.7333;37879.82167;66345.16667;18602.83242;118926.0667;33471.3621;280839.6333;88282.27368
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;0.623614904;0.199064692;0.613665193;0.219468223;0.63978068;0.163881093;337357.2667;245849.5343;397746.9;247436.7548;402721.2;244357.8021;244851.7;179231.6301;131624;40470.42022;71234.36667;19869.09308;127297.5333;35482.16439;285167.0333;89176.1031
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;0.604652352;0.206445904;0.606177008;0.2218017;0.631623511;0.167200241;330478.5333;246055.0686;394118.0333;247897.3941;395376.1333;245398.7961;240756.5;179690.4313;138969.0667;43647.29384;75329.56667;21411.60342;134176.2667;38114.00042;288795.9;90184.37889
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;0.587537597;0.212719267;0.599004526;0.224161416;0.623119757;0.169775805;324047.5333;244959.9505;390601.5667;247897.1452;388780.3333;247644.7296;237075.2333;180642.4894;145564.8667;45288.16892;79010.83333;22054.52593;140607.2667;38853.12593;292312.3667;90399.05434


==> experimentsResults/flat-cluster-results/s02-flat-clustering.csv <==
dataset;e;number-of-random-changes;standard-mean;standard-st.dev;partialOrder-mean;partialOrder-st.dev;adapted-mean;adapted-st.dev;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;1;0;0.75102502;0.151810021;0.74143429;0.124021526;405572.8667;261753.1426;405572.8667;261753.1426;593427.1333;261753.1426;412836.5;228642.9934;0;0;0;0;0;0;180590.6333;59384.83037
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;0.91127679;0.050111676;0.712355973;0.168971533;0.71872875;0.131119292;382615.3333;263263.615;392088.5333;265356.6443;568955.7333;262106.8334;397838.3;226853.8212;24471.4;6377.038663;14998.2;4842.171552;22957.53333;7587.300727;194074.9667;62330.18825
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;0.837737359;0.089592039;0.679060087;0.183617191;0.697770938;0.138659772;362380.6;263976.3794;379231.0333;266893.9449;549662.1333;261251.8643;385921.9333;225103.86;43765;13000.45687;26914.56667;9978.722732;43192.26667;13177.60067;206932.4667;63957.54893
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;0.775393556;0.124699679;0.651399757;0.197556361;0.679245125;0.146425539;346278.2;265514.6782;369413.3;269132.0549;532757.7333;260341.4082;375302.2;223380.7078;60669.4;18051.70267;37534.3;13703.39421;59294.66667;18094.86857;216750.2;65639.28185
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;0.721297856;0.150341311;0.625695845;0.208899998;0.661165514;0.152786639;330675.2667;265322.9164;359503.3667;270563.2344;517684.4;262264.3193;365921.8667;223517.1649;75742.73333;23457.91542;46914.63333;17283.94102;74897.6;22718.78006;226660.1333;67327.71109
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;0.677213217;0.172503134;0.605655331;0.219054971;0.645468045;0.157966794;318802.3333;265548.3695;352457.8333;272387.8393;505186.2;264313.207;358251.0667;223878.3115;88240.93333;26332.84124;54585.43333;18905.84776;86770.53333;25134.99194;233705.6667;69151.4592
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;0.639940797;0.189176716;0.588365276;0.22589657;0.632314996;0.162489074;307886.7333;264251.5083;345487.2333;272136.0035;494130.1333;265125.0337;351140;223302.4135;99297;29239.14788;61696.5;20773.64747;97686.13333;27677.37782;240676.2667;70006.15622
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;0.608548985;0.203332589;0.57381508;0.232657717;0.621048521;0.166219381;299171.1333;263570.2833;340341.3333;272918.7144;484292.6;267360.2624;344872.1667;223698.8794;109134.5333;32116.27079;67964.33333;22553.05514;106401.7333;29657.31744;245822.1667;71162.43124
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;0.582816997;0.215727005;0.561279831;0.238590582;0.609951968;0.170060396;291885.1333;263764.9981;335606.2;274115.3198;477180.5333;268636.5329;340310.9667;223772.8975;116246.6;33464.14545;72525.53333;23271.17349;113687.7333;31806.77134;250557.3;73031.76889
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;0.559611443;0.224966463;0.550137526;0.242378519;0.5998782;0.17316836;284676.3333;262174.4839;330872.4333;273324.3937;470126.4667;269430.7185;335731.9333;223689.4655;123300.6667;35542.97103;77104.56667;24415.37429;120896.5333;33202.90737;255291.0667;72226.90777
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;0.540474607;0.2304203;0.541049427;0.24415077;0.590567173;0.175477175;278137.6;260720.2721;326601.3333;272596.7306;464008.3333;270765.9262;331881.4333;224075.2599;129418.8;37292.80895;80955.06667;24802.78677;127435.2667;35806.08318;259562.1667;72932.46667


==> experimentsResults/flat-cluster-results/s03-flat-clustering.csv <==
dataset;e;number-of-random-changes;standard-mean;standard-st.dev;partialOrder-mean;partialOrder-st.dev;adapted-mean;adapted-st.dev;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;1;0;0.595665837;0.099103738;0.642161257;0.099074305;235911;97703.29181;235911;97703.29181;763089;97703.29181;466859.0667;104767.0639;0;0;0;0;0;0;296229.9333;52787.91852
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;0.873011849;0.024511235;0.55223128;0.100301678;0.619687928;0.100442166;207933.8667;92366.94572;219695.4667;95131.5711;735535.8;101899.3797;451067.4667;105650.7316;27553.2;5317.553718;15791.6;2568.23955;27977.13333;6132.978996;312445.4667;51111.31224
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;0.769368852;0.040790119;0.518395255;0.102446886;0.600740609;0.104247923;185744.8;88594.25038;207780.6667;94630.33932;711657.9333;107628.7873;437463.8667;107361.912;51431.06667;11153.47576;29395.2;5057.000743;50166.2;10434.88717;324360.2667;50516.94973
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;0.682529786;0.054920904;0.489312807;0.104366936;0.581912073;0.106626908;166695.2667;85166.14983;197100.5667;93435.37724;692201.9333;111775.2644;426377.3;109052.3918;70887.06667;16376.55179;40481.76667;7319.652397;69215.73333;14343.84731;335040.3667;50069.31709
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;0.608942308;0.066990447;0.463480789;0.105257648;0.564728936;0.108245441;150170.8667;81653.98372;187282.6333;91923.31081;676400;115239.4046;417281.8333;109999.0247;86689;19642.27779;49577.23333;8639.989187;85740.13333;17912.16628;344858.3;49391.23977
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;0.54731646;0.074118529;0.440527735;0.103953367;0.549472957;0.108647035;135634.4667;76985.75321;177947;88485.8621;663695.1333;117020.1032;409777.7333;110292.4307;99393.86667;22129.82116;57081.33333;9619.654278;100276.5333;22597.05861;354193.9333;48579.0691
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;0.498344353;0.079673777;0.422092253;0.103977954;0.534452192;0.110117099;124361.6;73777.55407;170769.4667;86555.90491;653311.6667;118953.2354;403489.6;110521.4628;109777.3333;24344.96585;63369.46667;10872.11353;111549.4;26306.48447;361371.4667;48080.69323
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;0.457271035;0.085943819;0.406907314;0.104919282;0.522637883;0.1110812;115075.5333;71543.33165;164916.2667;85211.58643;644880.0667;120591.1953;398490.8667;111138.4545;118208.9333;26104.77064;68368.2;11714.365;120835.4667;28171.1009;367224.6667;47471.57708
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;0.424188541;0.089085492;0.395158537;0.104907868;0.511927497;0.11246249;107522.4667;69028.30254;160413.6;83812.65086;637482;122595.2154;394143.2;111922.5141;125607;28071.68391;72715.86667;12639.93834;128388.5333;30598.33972;371727.3333;47234.90417
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;0.396314998;0.093613561;0.384554091;0.106657273;0.501982227;0.114432912;101342.2;68155.27979;156460.1667;83717.12211;631811.8;123605.1211;390699.8333;111976.9258;131277.2;28974.05506;76159.23333;12897.59864;134568.8;31711.19378;375680.7667;47357.05908
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;0.373248205;0.099118385;0.377185227;0.108365705;0.492833494;0.117418063;96642.26667;67802.79124;154043.8333;83926.76246;626036.1333;124300.8701;387207.7667;111887.0985;137052.8667;29609.40052;79651.3;13096.97331;139268.7333;32408.90144;378097.1;47370.646


==> experimentsResults/flat-cluster-results/s04-flat-clustering.csv <==
dataset;e;number-of-random-changes;standard-mean;standard-st.dev;partialOrder-mean;partialOrder-st.dev;adapted-mean;adapted-st.dev;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;1;0;0.384909628;0.122517081;0.432680524;0.088968056;115012.0667;112822.9883;115012.0667;112822.9883;883987.9333;112822.9883;584227.4;139552.9266;0;0;0;0;0;0;299760.5333;78438.60812
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;0.851474581;0.027012085;0.352850424;0.122847597;0.412407182;0.091106563;100312.4667;107254.2084;106652.4;109877.0286;869625.0667;117761.3432;576204.4667;142052.0078;14362.86667;6695.72736;8022.933333;3148.565409;14699.6;7144.749534;308120.2;79880.70069
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;0.727173576;0.045272339;0.325586157;0.123714459;0.395410031;0.092305219;88169;103731.0637;99884.96667;109608.1342;857202;124455.7558;569157.4333;145039.3665;26785.93333;13236.8869;15069.96667;6244.519812;26843.06667;12655.60227;314887.6333;81880.12149
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;0.624808965;0.059831203;0.302932489;0.124097669;0.380388287;0.09385511;77958.73333;99593.88625;93937.3;106970.244;847255;127642.3343;563473.0333;146771.4219;36732.93333;17597.21389;20754.36667;8129.580642;37053.33333;17522.41352;320835.3;82470.31922
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;0.540238489;0.070988591;0.283736709;0.124779688;0.366438597;0.095189976;69543.46667;96861.71338;88963.3;105542.4857;838987.8667;130470.7186;558647.1667;148134.5261;45000.06667;20996.36058;25580.23333;9530.475621;45468.6;21617.60535;325809.3;83645.53584
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;0.473806359;0.079387304;0.268789907;0.125232322;0.353953264;0.096511742;62977;95088.84486;85158.63333;104654.6188;832109.8667;132955.987;554530.9667;149432.5925;51878.06667;24177.60421;29696.43333;10995.08652;52035.06667;24906.63401;329613.9667;84679.33068
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;0.419508318;0.087631252;0.256619384;0.126223371;0.343359355;0.097913721;57785.66667;93816.60263;82239.66667;104957.626;826299.9333;136203.1387;550993.4;150673.3086;57688;27090.08213;33234;12366.02014;57226.4;27174.40316;332532.9333;85859.21738
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;0.371274939;0.095151899;0.244878373;0.127383529;0.331405013;0.099546336;53069.6;93815.73105;79250.86667;105408.2208;821889.5333;137646.9307;548310.2667;151309.4836;62098.4;28875.17429;35917.13333;13048.97616;61942.46667;29091.92109;335521.7333;87136.31642
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;0.332026044;0.098715946;0.235421724;0.126640064;0.321509558;0.099900107;48807.33333;90750.13516;76521.96667;102706.4427;818084.6667;138854.394;546038.7667;152101.3644;65903.26667;30750.01016;38188.63333;13969.15559;66204.73333;31723.29857;338250.6333;87115.62825
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;0.296181427;0.102071947;0.22445952;0.125900899;0.310836731;0.101316662;44678.13333;87725.63307;73270.03333;100079.5735;815603.1333;139865.4233;544434.5;152601.2771;68384.8;31984.97889;39792.9;14512.9229;70333.93333;34514.82896;341502.5667;87402.22175
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;0.26638007;0.103281442;0.2160794;0.125355913;0.30251874;0.101548178;41301;84816.71295;70927.16667;98046.13818;812783;142188.148;542648.6333;153868.9558;71204.93333;34522.50792;41578.76667;15747.38459;73711.06667;36908.08655;343845.4333;87266.84701


==> experimentsResults/flat-cluster-results/s05-flat-clustering.csv <==
dataset;e;number-of-random-changes;standard-mean;standard-st.dev;partialOrder-mean;partialOrder-st.dev;adapted-mean;adapted-st.dev;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;1;0;0.55177572;0.104321397;0.575664132;0.065710952;111206.0667;61827.42897;111206.0667;61827.42897;887793.9333;61827.42897;720009;110663.2601;0;0;0;0;0;0;167784.9333;66587.83109
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;0.855582675;0.023145147;0.491911309;0.099936838;0.544746366;0.066738587;96343.13333;56638.04158;100428.3667;58642.78655;872989.3333;66907.25686;709289.6333;113030.4868;14804.6;6160.800892;10719.36667;3918.016005;14862.93333;5614.076292;178562.6333;67378.79725
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;0.739071997;0.039009989;0.442900187;0.09777345;0.515937393;0.068281328;84377.26667;52280.37184;91754.36667;56529.47498;860794.8;71809.05762;700386.9667;115332.0086;26999.13333;11444.13546;19622.03333;6938.951623;26828.8;10324.99687;187236.6333;67619.22902
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;0.6393742;0.056414652;0.401921398;0.097885218;0.491178238;0.07011375;74113.73333;48158.82239;84197.5;53671.91333;850576.4;74601.66454;692875.2333;116896.7038;37217.53333;15373.97784;27133.76667;8982.089795;37092.33333;14676.65945;194793.5;68798.45756
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;0.55397362;0.065073244;0.366549312;0.099157789;0.468135679;0.071462039;65281.2;45101.37441;77887.16667;52249.52349;841581.9333;78331.71497;686402.9667;118947.7767;46212;19257.33669;33606.03333;10993.92441;45924.86667;17904.1523;201103.8333;69235.96804
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;0.482754744;0.069697342;0.335768244;0.097775812;0.447404875;0.072107423;57590.06667;41365.47996;72045.8;49977.78871;833997.4;81901.46708;680668.2;120860.1237;53796.53333;22419.65793;39340.8;12836.88603;53616;21602.43919;206945.2;70353.49205
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;0.42677775;0.073209712;0.31104309;0.095312114;0.428640783;0.07298076;51447.46667;38155.65494;67150.33333;47304.25647;828394.2;83731.31467;676312.1333;121650.9048;59399.73333;23870.14905;43696.86667;14201.66651;59758.6;24676.7932;211840.6667;71897.05008
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;0.377262635;0.078952191;0.288586045;0.097235626;0.411289131;0.074868612;46482.26667;36766.99374;63259.23333;46885.1182;822912.6667;86532.67099;671904.7;123037.9716;64881.26667;26439.74237;48104.3;16004.50855;64723.8;26265.15221;215731.7667;72283.66125
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;0.338133148;0.079068114;0.270204171;0.095353143;0.394854181;0.074675205;42186.33333;34376.49858;59783.4;45312.55434;818539;89515.2126;668351.1333;124932.684;69254.93333;29223.19402;51657.86667;18173.85364;69019.73333;28559.51831;219207.6;72835.40537
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;0.304907463;0.080939813;0.255621958;0.094722021;0.38209599;0.075820884;38615.6;32296.72813;57007;43802.07525;814750.4667;90748.60808;665356.9333;125570.6694;73043.46667;30431.41106;54652.06667;19095.56521;72590.46667;30481.87045;221984;73627.4657
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;0.277345926;0.081501524;0.241911871;0.092993513;0.369398708;0.076562351;35397.4;30479.81598;54135.9;42116.35903;812441.7333;91832.96179;663395.3;126342.8554;75352.2;31465.0944;56613.7;19964.51941;75808.66667;32252.13283;224855.1;74680.56675


==> experimentsResults/flat-cluster-results/s06-flat-clustering.csv <==
dataset;e;number-of-random-changes;standard-mean;standard-st.dev;partialOrder-mean;partialOrder-st.dev;adapted-mean;adapted-st.dev;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;1;0;0.508812585;0.06278723;0.541761871;0.067222131;115567.5333;57090.7166;115567.5333;57090.7166;883432.4667;57090.7166;670206.2333;124199.1748;0;0;0;0;0;0;213226.2333;73369.1683
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;0.852948838;0.017341812;0.456447509;0.06304893;0.51766618;0.069704104;99450.46667;50991.84503;104782.4;54633.35613;866614.5333;63905.92096;658720.2333;127092.1862;16817.93333;7090.995426;11486;3429.753706;16117.06667;6454.510868;224011.3667;75583.67506
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;0.72340772;0.026295798;0.407463269;0.062850235;0.493223195;0.071246423;84738.6;45089.76919;94299.7;51493.93767;852696.5333;68390.35793;649031.4;128702.6513;30735.93333;11892.44201;21174.83333;5350.288978;30828.93333;12341.54512;234494.0667;77802.00642
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;0.621956649;0.029981058;0.369644738;0.063664165;0.473564604;0.07287436;73377;40234.93528;86390.23333;49282.10267;841130.8667;73193.39796;640917.8667;130531.355;42301.6;16469.6478;29288.36667;7612.19259;42190.53333;17173.99044;242403.5333;79629.40231
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;0.540851288;0.037989673;0.33964558;0.065615774;0.456286848;0.074933303;64570.53333;37675.14408;80325.6;48523.70003;831816.5333;76942.1783;634345.3667;132292.0349;51615.93333;20304.34651;35860.86667;9609.739028;50997;20034.31277;248468.1667;80276.2852
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;0.473235927;0.042359778;0.314767538;0.067716149;0.439802852;0.0769985;57060.93333;34666.05605;75214.3;47346.8906;824064.0667;79856.0194;628991.2;133526.9449;59368.4;23448.99451;41215.03333;10893.0229;58506.6;22892.84415;253579.4667;80963.84301
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;0.412927843;0.048463341;0.290386046;0.070941051;0.4224368;0.079468987;50312.33333;32487.64368;70144.53333;46469.45451;817985.2;81925.27853;624591.1667;134123.0775;65447.26667;25613.09157;45615.06667;11900.15445;65255.2;25149.202;258649.2333;81664.31573
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;0.364159022;0.054743568;0.271008023;0.073743848;0.407611648;0.082067353;44945.66667;30858.63245;66106.16667;45826.59078;813011;83597.033;620945.2667;134847.2556;70421.46667;27419.54497;49260.96667;12783.06419;70621.86667;26842.16736;262687.6;82279.75526
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;0.32330365;0.05903787;0.255619789;0.07611616;0.395531895;0.084549187;40533.46667;29654.39703;63009.2;45541.23289;808339.2;85092.0972;617588.7;135319.1668;75093.26667;28734.67074;52617.53333;13257.49538;75034.06667;28308.76983;265784.5667;82673.13907
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;0.291314617;0.060613298;0.242633299;0.076351615;0.38410563;0.08546446;36797.2;28096.55277;60102.03333;44525.97438;805443.2667;86293.8214;615521.8667;135923.7806;77989.2;29865.35067;54684.36667;13862.12438;78770.33333;29929.65988;268691.7333;83474.78665
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;0.264328354;0.062106503;0.231691757;0.077124344;0.374703287;0.087316047;33716.46667;26710.64356;57711.8;43655.77797;802746.4667;87150.95047;613515.5667;136327.6162;80686;30740.82768;56690.66667;14147.21586;81851.06667;31334.1309;271081.9667;84233.41884


==> experimentsResults/flat-cluster-results/s07-flat-clustering.csv <==
dataset;e;number-of-random-changes;standard-mean;standard-st.dev;partialOrder-mean;partialOrder-st.dev;adapted-mean;adapted-st.dev;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;1;0;0.332867495;0.094011965;0.426539114;0.056387717;32152.66667;27647.61182;32152.66667;27647.61182;966847.3333;27647.61182;851187.7;62996.46998;0;0;0;0;0;0;115659.6333;45112.55664
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;0.833010686;0.017423389;0.289063499;0.085896177;0.399349842;0.055166258;27042.66667;24257.22171;28125.8;24859.15655;961706.8667;31079.43782;847130.3667;65208.46484;5140.466667;3508.077602;4057.333333;2854.173862;5110;3577.471077;119686.5;46555.6272
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;0.695962305;0.031183189;0.252895429;0.078759632;0.376788637;0.054398871;22918.46667;21517.37128;24927.4;22721.60523;957548.3333;33243.68397;843897.6333;66733.56806;9299;5877.022581;7290.066667;4456.242417;9234.2;6423.263396;122884.9;47505.95205
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;0.580941363;0.035434231;0.221234887;0.071902358;0.35365832;0.053637763;19321.46667;18779.48213;22075.46667;20578.70318;953994;36055.91152;841088.3667;68369.47945;12853.33333;8675.324823;10099.33333;6684.918504;12831.2;9089.773528;125736.8333;48496.2933
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;0.489066273;0.035271212;0.195803556;0.065979514;0.335023557;0.053048781;16431.8;16505.52679;19682.26667;18638.56594;951249.1333;37542.75615;838839.9667;69507.09809;15598.2;10176.54292;12347.73333;7822.883232;15720.86667;11296.82178;128130.0333;49519.12835
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;0.409725115;0.03754516;0.174212301;0.060376628;0.317051475;0.051877943;13913.86667;14344.18451;17585.1;16573.06632;948696.2667;38945.91087;836707.8667;70621.48864;18151.06667;11659.76646;14479.83333;9152.518896;18238.8;13454.34268;130227.2;50645.04856
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;0.346847319;0.035583623;0.156072641;0.056070499;0.300850012;0.052080737;11877.13333;12583.66443;15895.76667;15217.8564;946628.2667;40630.02962;834987.2667;71753.82335;20219.06667;13323.60167;16200.43333;10411.98603;20275.53333;15202.62276;131916.5333;51447.16417
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;0.294530727;0.039529843;0.140106493;0.051971766;0.285680207;0.051436981;10190.8;11159.33894;14369.06667;13849.57634;945217.5333;41404.06935;833736.1667;72370.85557;21629.8;14103.54784;17451.53333;11128.08059;21961.86667;16636.72575;133443.2333;52253.97802
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;0.253043777;0.039506594;0.128165491;0.049209397;0.27344877;0.050421599;8887.066667;10163.54984;13216.8;12805.33987;943992;41534.48738;832662.1;72652.56286;22855.33333;14313.53075;18525.6;11318.1537;23265.6;17652.22529;134595.5;52894.92059
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;0.213980358;0.040322116;0.117708543;0.048176356;0.263099988;0.051044514;7773.866667;9628.238811;12353.4;12419.40892;942175.9333;43379.12032;831095.8333;73831.33876;24671.4;16086.34577;20091.86667;12955.84885;24378.8;18265.81082;135458.9;53248.04346
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;0.184458536;0.038082596;0.107360435;0.046251741;0.252699035;0.051962488;6781.066667;8847.819817;11378.66667;11888.17326;941366.3333;45058.71257;830304.3;74859.29642;25481;17677.8094;20883.4;14354.60759;25371.6;19058.85683;136433.6333;53741.22422


==> experimentsResults/increasing-random-changes/all-in-root.csv <==
dataset;e;set-name;standard-mean;standard-st.dev;partialOrder-mean;partialOrder-st.dev;adapted-mean;adapted-st.dev;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;s00;0.645579584;0.161592436;0.829975868;0.08571498;0.822473566;0.071888235;496649.6;179645.7886;717258.1333;121985.2513;0;0;0;0;502350.4;179645.7886;281741.8667;121985.2513;0;0;0;0
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;s01;0.597295321;0.237365053;0.797722524;0.139345396;0.750094189;0.096612544;464654.8;242980.7758;682913.9333;180345.5068;0;0;0;0;534345.2;242980.7758;316086.0667;180345.5068;0;0;0;0
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;s02;0.53105198;0.260011011;0.713859786;0.185371907;0.69701655;0.106183982;405572.8667;261753.1426;586163.5;228642.9934;0;0;0;0;593427.1333;261753.1426;412836.5;228642.9934;0;0;0;0
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;s03;0.372862818;0.120726518;0.689060404;0.091476225;0.759840761;0.085324031;235911;97703.29181;532140.9333;104767.0639;0;0;0;0;763089;97703.29181;466859.0667;104767.0639;0;0;0;0
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;s04;0.193059126;0.138934978;0.573679099;0.138392118;0.575010617;0.108945613;115012.0667;112822.9883;414772.6;139552.9266;0;0;0;0;883987.9333;112822.9883;584227.4;139552.9266;0;0;0;0
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;s05;0.195216352;0.09533721;0.425265406;0.136263424;0.56803582;0.06721644;111206.0667;61827.42897;278991;110663.2601;0;0;0;0;887793.9333;61827.42897;720009;110663.2601;0;0;0;0
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;s06;0.203064413;0.087222718;0.482922146;0.136835977;0.674786177;0.10486138;115567.5333;57090.7166;328793.7667;124199.1748;0;0;0;0;883432.4667;57090.7166;670206.2333;124199.1748;0;0;0;0
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;s07;0.061116989;0.04811092;0.252797399;0.093922639;0.472317838;0.091836979;32152.66667;27647.61182;147812.3;62996.46998;0;0;0;0;966847.3333;27647.61182;851187.7;62996.46998;0;0;0;0


==> experimentsResults/increasing-random-changes/increasing-random-changes-consufion.csv <==
dataset;number-of-random-changes;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev;;
s00;0;0.497146747;0.179825614;0.717976109;0.122107359;0.502853253;0.179825614;0.282023891;0.122107359;0;0;0;0;0;0;0;0;;1
s00;1000;0.326391859;0.200138173;0.585820487;0.162029801;0.334214348;0.167241023;0.151262496;0.086344889;0.168638906;0.035700135;0.130761395;0.039244568;0.170754888;0.039034541;0.132155622;0.041972986;;1
s01;0;0.46511992;0.243224;0.683597531;0.180526033;0.53488008;0.243224;0.316402469;0.180526033;0;0;0;0;0;0;0;0;;1
s01;1000;0.324371905;0.245205156;0.55915342;0.218221703;0.389169503;0.247892622;0.188689323;0.145236665;0.145710577;0.045333502;0.127713146;0.043136955;0.140748015;0.038892018;0.124444111;0.041641611;;1
s02;0;0.405978846;0.262015158;0.58675025;0.228871865;0.594021154;0.262015158;0.41324975;0.228871865;0;0;0;0;0;0;0;0;;1
s02;1000;0.278416016;0.260981253;0.453826793;0.268500143;0.464472806;0.271036963;0.280234635;0.193586074;0.129548348;0.037330139;0.133015115;0.043907384;0.12756283;0.035841925;0.132923457;0.047420445;;1
s03;0;0.236147147;0.097801093;0.532673607;0.104871936;0.763852853;0.097801093;0.467326393;0.104871936;0;0;0;0;0;0;0;0;;1
s03;1000;0.096739006;0.067870662;0.364222089;0.112279947;0.626662796;0.124425295;0.300855823;0.098056141;0.137190057;0.02963904;0.166470571;0.014379818;0.139408141;0.032441343;0.168451518;0.013698334;;1
s04;0;0.115127194;0.112935924;0.415187788;0.139692619;0.884872806;0.112935924;0.584812212;0.139692619;0;0;0;0;0;0;0;0;;1
s04;1000;0.041342342;0.084901615;0.253068969;0.133103238;0.813596597;0.142330478;0.427468402;0.150362717;0.07127621;0.034557065;0.157343811;0.02440068;0.073784852;0.036945032;0.162118819;0.022076663;;1
s05;0;0.111317384;0.061889318;0.27927027;0.110774034;0.888682616;0.061889318;0.72072973;0.110774034;0;0;0;0;0;0;0;0;;1
s05;1000;0.035432833;0.030510326;0.142695829;0.085575178;0.813254988;0.091924887;0.583725626;0.137460301;0.075427628;0.031496591;0.137004104;0.029553625;0.075884551;0.032284417;0.136574441;0.030946481;;1
s06;0;0.115683217;0.057147864;0.32912289;0.124323498;0.884316783;0.057147864;0.67087711;0.124323498;0;0;0;0;0;0;0;0;;1
s06;1000;0.033750217;0.026737381;0.175895629;0.104899743;0.803550017;0.087238189;0.518749583;0.145409124;0.080766767;0.030771599;0.152127528;0.024716821;0.081933;0.031365496;0.153227261;0.023512633;;1
s06;0;0.032184852;0.027675287;0.14796026;0.06305953;0.967815148;0.027675287;0.85203974;0.06305953;0;0;0;0;0;0;0;0;;1
s06;1000;0.006787855;0.008856676;0.059469203;0.033430714;0.942308642;0.045103816;0.761720988;0.095083229;0.025506507;0.017695505;0.090318752;0.032531502;0.025396997;0.019077935;0.088491058;0.030523091;;1
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
dataset;number-of-random-changes;standard-TP-mean;partialOrder-TP-mean;standard-TN-mean;partialOrder-TN-mean;standard-FP-mean;partialOrder-FP-mean;standard-FN-mean;partialOrder-FN-mean;;;;;;;;;;
s00;0;0.497146747;0.717976109;0.502853253;0.282023891;0;0;0;0;;;;;;;;;;
s00;1000;0.326391859;0.585820487;0.334214348;0.151262496;0.168638906;0.130761395;0.170754888;0.132155622;;;;;;;;;;
s01;0;0.46511992;0.683597531;0.53488008;0.316402469;0;0;0;0;;;;;;;;;;
s01;1000;0.324371905;0.55915342;0.389169503;0.188689323;0.145710577;0.127713146;0.140748015;0.124444111;;;;;;;;;;
s02;0;0.405978846;0.58675025;0.594021154;0.41324975;0;0;0;0;;;;;;;;;;
s02;1000;0.278416016;0.453826793;0.464472806;0.280234635;0.129548348;0.133015115;0.12756283;0.132923457;;;;;;;;;;
s03;0;0.236147147;0.532673607;0.763852853;0.467326393;0;0;0;0;;;;;;;;;;
s03;1000;0.096739006;0.364222089;0.626662796;0.300855823;0.137190057;0.166470571;0.139408141;0.168451518;;;;;;;;;;
s04;0;0.115127194;0.415187788;0.884872806;0.584812212;0;0;0;0;;;;;;;;;;
s04;1000;0.041342342;0.253068969;0.813596597;0.427468402;0.07127621;0.157343811;0.073784852;0.162118819;;;;;;;;;;
s05;0;0.111317384;0.27927027;0.888682616;0.72072973;0;0;0;0;;;;;;;;;;
s05;1000;0.035432833;0.142695829;0.813254988;0.583725626;0.075427628;0.137004104;0.075884551;0.136574441;;;;;;;;;;
s06;0;0.115683217;0.32912289;0.884316783;0.67087711;0;0;0;0;;;;;;;;;;
s06;1000;0.033750217;0.175895629;0.803550017;0.518749583;0.080766767;0.152127528;0.081933;0.153227261;;;;;;;;;;
s06;0;0.032184852;0.14796026;0.967815148;0.85203974;0;0;0;0;;;;;;;;;;
s06;1000;0.006787855;0.059469203;0.942308642;0.761720988;0.025506507;0.090318752;0.025396997;0.088491058;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;Classic clustering F-score;;;;Partial Order F-score;;;;;;;;;;;;;
dataset;number-of-random-changes;TP;TN;FP;FN;TP;TN;FP;FN;;;;;;;;;;
s00;0%;50%;50%;0%;0%;72%;28%;0%;0%;;;;;;;;;;
s00;100000%;33%;33%;17%;17%;59%;15%;13%;13%;;;;;;;;;;
s01;0%;47%;53%;0%;0%;68%;32%;0%;0%;;;;;;;;;;
s01;100000%;32%;39%;15%;14%;56%;19%;13%;12%;;;;;;;;;;
s02;0%;41%;59%;0%;0%;59%;41%;0%;0%;;;;;;;;;;
s02;100000%;28%;46%;13%;13%;45%;28%;13%;13%;;;;;;;;;;
s03;0%;24%;76%;0%;0%;53%;47%;0%;0%;;;;;;;;;;
s03;100000%;10%;63%;14%;14%;36%;30%;17%;17%;;;;;;;;;;
s04;0%;12%;88%;0%;0%;42%;58%;0%;0%;;;;;;;;;;
s04;100000%;4%;81%;7%;7%;25%;43%;16%;16%;;;;;;;;;;
s05;0%;11%;89%;0%;0%;28%;72%;0%;0%;;;;;;;;;;
s05;100000%;4%;81%;8%;8%;14%;58%;14%;14%;;;;;;;;;;
s06;0%;12%;88%;0%;0%;33%;67%;0%;0%;;;;;;;;;;
s06;100000%;3%;80%;8%;8%;18%;52%;15%;15%;;;;;;;;;;
s06;0%;3%;97%;0%;0%;15%;85%;0%;0%;;;;;;;;;;
s06;100000%;1%;94%;3%;3%;6%;76%;9%;9%;;;;;;;;;;


==> experimentsResults/increasing-random-changes/s00.csv <==
dataset;e;number-of-random-changes;standard-mean;standard-st.dev;partialOrder-mean;partialOrder-st.dev;adapted-mean;adapted-st.dev;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;1;0;1;0;1;0;496649.6;179645.7886;717258.1333;121985.2513;502350.4;179645.7886;281741.8667;121985.2513;0;0;0;0;0;0;0;0
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;0.925066515;0.036141118;0.966865312;0.017124802;0.97896367;0.009298254;464651.4;185236.5833;694759.1667;129764.9665;472264.1333;174999.7668;260727.9;115136.7704;30086.26667;7943.170786;21013.96667;7535.801861;31998.2;9489.789494;22498.96667;8555.005627
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;0.859043848;0.063731917;0.936727398;0.031298548;0.959218369;0.016512422;436501.8;188377.8129;674763.9333;135746.3524;444487.4;172812.9107;240891.0333;109561.8702;57863;13520.30133;40850.83333;13328.30371;60147.8;15392.52623;42494.2;14603.90123
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;0.80569213;0.087369805;0.911448602;0.044219871;0.942205569;0.023487477;413882.7333;190976.1389;658063.8667;141367.3855;422374.8667;169915.8773;224478.4667;104360.9909;79975.53333;19047.31385;57263.4;18830.78455;82766.86667;19907.97644;59194.26667;20145.3796
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;0.758656052;0.106500637;0.888389998;0.054431082;0.925567609;0.030829014;394237.3333;192888.5612;643112.1667;145237.0874;401851.8;167635.3146;208673.6;99764.0796;100498.6;23916.44173;73068.26667;24013.47113;102412.2667;23219.88157;74145.96667;24174.97612
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;0.719699125;0.120974967;0.86872503;0.062647682;0.910665386;0.037322434;377527.8667;196053.0854;630173.3;148910.8169;385176.3333;166798.6463;195306.2;95990.99313;117174.0667;27194.79238;86435.66667;27859.27537;119121.7333;29579.09529;87084.83333;28621.37553
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;0.686482975;0.13498032;0.851136937;0.071579315;0.897564464;0.04284984;363682.0667;198815.0901;618466.8333;153669.2511;371328.5333;166697.7987;184114.2333;93270.75907;131021.8667;29235.30148;97627.63333;30776.40429;132967.5333;32903.05571;98791.3;33415.19203
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;0.658890594;0.144821802;0.83619645;0.07779166;0.885324318;0.047885469;351519.2;199098.7413;608437.8667;155939.9261;359713.2;166428.6395;174192.9667;90695.31171;142637.2;31177.34813;107548.9;33575.46584;145130.4;34130.51157;108820.2667;35728.83801
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;0.637098335;0.153184572;0.823333885;0.083666615;0.875062456;0.05217312;342586.2667;200158.8461;600133.5333;158599.2549;349589.9333;166610.9304;165392.9333;88804.35101;152760.4667;32763.41228;116348.9333;36002.05307;154063.3333;36022.82321;117124.6;38412.27552
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;0.618604657;0.15878757;0.812124945;0.087917535;0.866470143;0.05586231;334864.7333;200152.8075;593070.9333;160134.0194;340212.9333;166289.8639;157144;86783.32904;162137.4667;34580.68743;124597.8667;38241.07852;161784.8667;36977.80872;124187.2;40068.03106
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;0.600925611;0.162842022;0.80148067;0.091879537;0.858651665;0.05890596;326065.4667;199938.0345;585234.6667;161867.7711;333880.1333;167073.7822;151111.2333;86258.54379;168470.2667;35664.43485;130630.6333;39205.32351;170584.1333;38995.5061;132023.4667;41931.01284


==> experimentsResults/increasing-random-changes/s01.csv <==
dataset;e;number-of-random-changes;standard-mean;standard-st.dev;partialOrder-mean;partialOrder-st.dev;adapted-mean;adapted-st.dev;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;1;0;1;0;1;0;464654.8;242980.7758;682913.9333;180345.5068;534345.2;242980.7758;316086.0667;180345.5068;0;0;0;0;0;0;0;0
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;0.920888557;0.048436306;0.962827312;0.025971837;0.973251895;0.011498092;439178.6667;245441.0593;662065.1667;188193.9507;508383.6;241216.0366;295038.9333;172971.5351;25961.6;9338.79566;21047.13333;8375.383778;25476.13333;8843.039483;20848.76667;8809.84906
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;0.851656304;0.085659112;0.928754759;0.046580729;0.946584558;0.021340135;416582.4667;246967.1125;642910.1667;194567.009;483809.0667;241672.3629;274812.0667;167592.5078;50536.13333;16494.72512;41274;14985.19289;48072.33333;15708.22073;40003.76667;16085.40585
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;0.795277712;0.116714417;0.90019246;0.065118414;0.923948592;0.030811814;397636.1333;247450.7074;626567.3333;200027.7276;464571.3333;241408.2742;258616.1667;162785.9794;69773.86667;22746.53258;57469.9;20714.55701;67018.66667;20628.0957;56346.6;21574.83645
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;0.747690091;0.142559764;0.875871049;0.080388713;0.903010954;0.039322587;380993.5333;247568.0447;612394.0667;203932.958;449181.2667;240809.3426;244844.4;158188.6956;85163.93333;27262.04056;71241.66667;25810.10546;83661.26667;24451.92698;70519.86667;25676.1831
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;0.709061389;0.160583707;0.855335562;0.091764428;0.884582356;0.046567009;367727.3333;247173.7755;600852.7;206683.8987;434512.0667;241531.3773;232047.4333;154703.0731;99833.13333;31449.72907;84038.63333;30033.55886;96927.46667;28009.39334;82061.23333;28834.93645
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;0.677126689;0.174721558;0.836963548;0.101814867;0.867400463;0.053104137;356076.6667;246276.8067;589843.4333;209271.3066;423078.6667;242606.5056;221447.7;152242.758;111266.5333;34978.17039;94638.36667;33291.86751;108578.1333;30378.31766;93070.5;31855.67217
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;0.647970346;0.187355513;0.819801823;0.111669649;0.85146086;0.058934659;345728.7333;245556.8942;580220.3667;211643.0069;411654.4667;243110.7331;210745.4333;149231.1065;122690.7333;37879.82167;105340.6333;36969.9261;118926.0667;33471.3621;102693.5667;34554.04807
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;0.623614904;0.199064692;0.805514304;0.120262338;0.837781444;0.064768497;337357.2667;245849.5343;572001.2333;214606.717;402721.2;244357.8021;202541.4667;147807.8985;131624;40470.42022;113544.6;39348.15397;127297.5333;35482.16439;110912.7;37656.52215
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;0.604652352;0.206445904;0.793523033;0.126605345;0.825948553;0.069323436;330478.5333;246055.0686;565156.7667;216482.3642;395376.1333;245398.7961;195048.4333;145902.3525;138969.0667;43647.29384;121037.6333;41933.1153;134176.2667;38114.00042;117757.1667;40080.6154
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;0.587537597;0.212719267;0.782414819;0.13245026;0.814736878;0.072243801;324047.5333;244959.9505;558594.2667;218003.4816;388780.3333;247644.7296;188500.6333;145091.4287;145564.8667;45288.16892;127585.4333;43093.8183;140607.2667;38853.12593;124319.6667;41599.9695


==> experimentsResults/increasing-random-changes/s02.csv <==
dataset;e;number-of-random-changes;standard-mean;standard-st.dev;partialOrder-mean;partialOrder-st.dev;adapted-mean;adapted-st.dev;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;1;0;1;0;1;0;405572.8667;261753.1426;586163.5;228642.9934;593427.1333;261753.1426;412836.5;228642.9934;0;0;0;0;0;0;0;0
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;0.91127679;0.050111676;0.94900374;0.032783369;0.967682253;0.011301907;382615.3333;263263.615;563824.2333;236432.0659;568955.7333;262106.8334;389495.6333;221675.6374;24471.4;6377.038663;23340.86667;8311.543754;22957.53333;7587.300727;22339.26667;9090.856315
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;0.837737359;0.089592039;0.905412818;0.059890938;0.939052112;0.021767713;362380.6;263976.3794;543833.9333;242764.7345;549662.1333;261251.8643;370307.7333;215358.4172;43765;13000.45687;42528.76667;15869.71291;43192.26667;13177.60067;42329.56667;16483.96914
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;0.775393556;0.124699679;0.86717211;0.084194984;0.913533493;0.032568108;346278.2;265514.6782;527089.7333;249083.6398;532757.7333;260341.4082;352932.7667;209472.1981;60669.4;18051.70267;59903.73333;22641.93779;59294.66667;18094.86857;59073.76667;23624.53921
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;0.721297856;0.150341311;0.833066232;0.103312219;0.889476197;0.040493213;330675.2667;265322.9164;510984.3;253850.1959;517684.4;262264.3193;337742.6;206398.4885;75742.73333;23457.91542;75093.9;27609.4876;74897.6;22718.78006;75179.2;29539.97854
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;0.677213217;0.172503134;0.803252414;0.121260121;0.867696009;0.047988683;318802.3333;265548.3695;497530.4;258707.2638;505186.2;264313.207;324498.9;203301.039;88240.93333;26332.84124;88337.6;31390.7286;86770.53333;25134.99194;88633.1;34775.91817
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;0.639940797;0.189176716;0.778699987;0.134815858;0.848612012;0.055126852;307886.7333;264251.5083;486207;260928.6361;494130.1333;265125.0337;312785.3667;200029.1358;99297;29239.14788;100051.1333;35037.88757;97686.13333;27677.37782;99956.5;37598.78843
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;0.608548985;0.203332589;0.757301833;0.14657497;0.831366686;0.060780425;299171.1333;263570.2833;476456.7;263526.7743;484292.6;267360.2624;302741.9667;198380.3455;109134.5333;32116.27079;110094.5333;37291.48114;106401.7333;29657.31744;109706.8;40335.37002
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;0.582816997;0.215727005;0.738870366;0.157541015;0.816137789;0.066771098;291885.1333;263764.9981;467901.6;266461.331;477180.5333;268636.5329;294802.0667;196236.8685;116246.6;33464.14545;118034.4333;39578.10503;113687.7333;31806.77134;118261.9;43813.25116
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;0.559611443;0.224966463;0.723022145;0.165631265;0.80202482;0.072132954;284676.3333;262174.4839;460493.4;267617.9627;470126.4667;269430.7185;286969.4333;194327.6665;123300.6667;35542.97103;125867.0667;41939.51987;120896.5333;33202.90737;125670.1;45627.69666
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;0.540474607;0.2304203;0.708878685;0.171319418;0.789854751;0.076700091;278137.6;260720.2721;453372.9667;268231.6426;464008.3333;270765.9262;279954.4;193392.4883;129418.8;37292.80895;132882.1;43863.47659;127435.2667;35806.08318;132790.5333;47373.02431


==> experimentsResults/increasing-random-changes/s03.csv <==
dataset;e;number-of-random-changes;standard-mean;standard-st.dev;partialOrder-mean;partialOrder-st.dev;adapted-mean;adapted-st.dev;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;1;0;1;0;1;0;235911;97703.29181;532140.9333;104767.0639;763089;97703.29181;466859.0667;104767.0639;0;0;0;0;0;0;0;0
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;0.873011849;0.024511235;0.941669766;0.014094399;0.970365768;0.009121427;207933.8667;92366.94572;502139.3;105901.1692;735535.8;101899.3797;437590.9333;103955.9908;27553.2;5317.553718;29268.13333;3408.838752;27977.13333;6132.978996;30001.63333;3321.019769
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;0.769368852;0.040790119;0.891939585;0.028123055;0.943412338;0.017532632;185744.8;88594.25038;477743.5;107756.2863;711657.9333;107628.7873;411749.0667;102288.2185;51431.06667;11153.47576;55110;5067.632713;50166.2;10434.88717;54397.43333;5705.552103
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;0.682529786;0.054920904;0.847844405;0.03897842;0.918684228;0.026066167;166695.2667;85166.14983;455597.3333;109278.2202;692201.9333;111775.2644;389132.3;101550.9633;70887.06667;16376.55179;77726.76667;7142.804567;69215.73333;14343.84731;76543.6;7779.356562
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;0.608942308;0.066990447;0.810397151;0.049145261;0.897562861;0.032046819;150170.8667;81653.98372;436712.8;110489.8386;676400;115239.4046;370185.4333;100417.7351;86689;19642.27779;96673.63333;7949.505079;85740.13333;17912.16628;95428.13333;8625.32251
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;0.54731646;0.074118529;0.777118492;0.05604907;0.87801241;0.037798508;135634.4667;76985.75321;419251.8333;109794.9719;663695.1333;117020.1032;353677.9333;99331.1749;99393.86667;22129.82116;113181.1333;9552.911954;100276.5333;22597.05861;112889.1;8794.257956
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;0.498344353;0.079673777;0.748426551;0.062632474;0.859628519;0.043863069;124361.6;73777.55407;404426.2;109872.6548;653311.6667;118953.2354;339338.4;98570.89492;109777.3333;24344.96585;127520.6667;10677.20747;111549.4;26306.48447;127714.7333;10314.20215
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;0.457271035;0.085943819;0.72389795;0.069020743;0.844185022;0.049480822;115075.5333;71543.33165;391668.8667;110764.3178;644880.0667;120591.1953;327576.7333;98450.44793;118208.9333;26104.77064;139282.3333;11506.5931;120835.4667;28171.1009;140472.0667;11253.21182
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;0.424188541;0.089085492;0.702711825;0.074560069;0.830636516;0.054793615;107522.4667;69028.30254;380750.1333;111532.7277;637482;122595.2154;317321.7;99017.11935;125607;28071.68391;149537.3667;12372.45669;128388.5333;30598.33972;151390.8;12202.5091
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;0.396314998;0.093613561;0.685642737;0.078214686;0.819317084;0.059368008;101342.2;68155.27979;371647.5333;111411.356;631811.8;123605.1211;309336.2;98876.67305;131277.2;28974.05506;157522.8667;13355.76987;134568.8;31711.19378;160493.4;12627.08281
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;0.373248205;0.099118385;0.669468129;0.082874078;0.809029672;0.063809766;96642.26667;67802.79124;363857.8667;112167.6669;626036.1333;124300.8701;300554.9667;97958.08504;137052.8667;29609.40052;166304.1;14365.43784;139268.7333;32408.90144;168283.0667;13684.63519


==> experimentsResults/increasing-random-changes/s04.csv <==
dataset;e;number-of-random-changes;standard-mean;standard-st.dev;partialOrder-mean;partialOrder-st.dev;adapted-mean;adapted-st.dev;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;1;0;1;0;1;0;115012.0667;112822.9883;414772.6;139552.9266;883987.9333;112822.9883;584227.4;139552.9266;0;0;0;0;0;0;0;0
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;0.851474581;0.027012085;0.925692063;0.023592591;0.95281788;0.010930767;100312.4667;107254.2084;386970.1667;139153.2698;869625.0667;117761.3432;556379.1333;140056.33;14362.86667;6695.72736;27848.26667;4447.516246;14699.6;7144.749534;27802.43333;3995.56415
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;0.727173576;0.045272339;0.861229658;0.042091025;0.909846902;0.020460664;88169;103731.0637;362613.1;138928.1706;857202;124455.7558;532272.2;141353.8103;26785.93333;13236.8869;51955.2;6565.867195;26843.06667;12655.60227;52159.5;6989.7627
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;0.624808965;0.059831203;0.805671863;0.055702303;0.871688269;0.027980253;77958.73333;99593.88625;341028.5667;137911.3231;847255;127642.3343;511722.4667;142455.1615;36732.93333;17597.21389;72504.93333;9720.940699;37053.33333;17522.41352;73744.03333;9816.573528
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;0.540238489;0.070988591;0.757797926;0.06861316;0.836675653;0.03693971;69543.46667;96861.71338;322709.8667;137823.9928;838987.8667;130470.7186;494151.0333;143590.7483;45000.06667;20996.36058;90076.36667;12716.88716;45468.6;21617.60535;92062.73333;12118.90011
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;0.473806359;0.079387304;0.716646206;0.079145464;0.804559974;0.043780702;62977;95088.84486;307240.8667;137263.5365;832109.8667;132955.987;478327.2667;144750.3702;51878.06667;24177.60421;105900.1333;15049.78454;52035.06667;24906.63401;107531.7333;14212.85605
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;0.419508318;0.087631252;0.681531923;0.087607332;0.775803328;0.049349827;57785.66667;93816.60263;294165.8;136985.5728;826299.9333;136203.1387;464383.2667;145591.655;57688;27090.08213;119844.1333;17154.16243;57226.4;27174.40316;120606.8;16701.11036
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;0.371274939;0.095151899;0.650119331;0.09325353;0.749362739;0.055005317;53069.6;93815.73105;281556.4333;136039.1245;821889.5333;137646.9307;452737.0667;146447.1428;62098.4;28875.17429;131490.3333;18786.47532;61942.46667;29091.92109;133216.1667;20321.42871
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;0.332026044;0.098715946;0.625720356;0.098325097;0.727263431;0.061117046;48807.33333;90750.13516;272220.3;134828.5947;818084.6667;138854.394;443182.2667;147546.5796;65903.26667;30750.01016;141045.1333;20788.98356;66204.73333;31723.29857;142552.3;20658.42977
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;0.296181427;0.102071947;0.599451908;0.105717507;0.706660389;0.066810904;44678.13333;87725.63307;261719.2667;134283.7054;815603.1333;139865.4233;434683.5;148213.2535;68384.8;31984.97889;149543.9;22733.77761;70333.93333;34514.82896;153053.3333;21150.43842
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;0.26638007;0.103281442;0.577650566;0.109125326;0.688815087;0.071935582;41301;84816.71295;252815.9;132970.1344;812783;142188.148;427040.9333;150212.3542;71204.93333;34522.50792;157186.4667;24376.27981;73711.06667;36908.08655;161956.7;22054.58625


==> experimentsResults/increasing-random-changes/s05.csv <==
dataset;e;number-of-random-changes;standard-mean;standard-st.dev;partialOrder-mean;partialOrder-st.dev;adapted-mean;adapted-st.dev;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;1;0;1;0;1;0;111206.0667;61827.42897;278991;110663.2601;887793.9333;61827.42897;720009;110663.2601;0;0;0;0;0;0;0;0
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;0.855582675;0.023145147;0.904198318;0.025443674;0.953790563;0.006297823;96343.13333;56638.04158;254462.6667;107105.7765;872989.3333;66907.25686;696169.5667;114796.9301;14804.6;6160.800892;23839.43333;5933.381978;14862.93333;5614.076292;24528.33333;5111.759751
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;0.739071998;0.039009989;0.822621221;0.046925623;0.911434478;0.012148314;84377.26667;52280.37184;234055.2667;104181.5964;860794.8;71809.05762;675462.8667;118411.1822;26999.13333;11444.13546;44546.13333;10029.7123;26828.8;10324.99687;44935.73333;9357.869485
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;0.6393742;0.056414652;0.752390134;0.063424912;0.874542335;0.018044579;74113.73333;48158.82239;216347.5333;100836.7678;850576.4;74601.66454;657389.4333;121191.9021;37217.53333;15373.97784;62619.56667;13504.86785;37092.33333;14676.65945;62643.46667;13265.08068
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;0.55397362;0.065073244;0.691157184;0.074934856;0.840349645;0.021753617;65281.2;45101.37441;200551.9333;98519.23087;841581.9333;78331.71497;641602.0333;124755.3901;46212;19257.33669;78406.96667;17036.06427;45924.86667;17904.1523;78439.06667;16792.68447
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;0.482754744;0.069697342;0.63750167;0.08496973;0.809617181;0.025742967;57590.06667;41365.47996;186633;95782.56995;833997.4;81901.46708;627757.3667;127967.5022;53796.53333;22419.65793;92251.63333;20022.86429;53616;21602.43919;92358;20173.86311
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;0.42677775;0.073209712;0.594352038;0.092937052;0.781129848;0.029512314;51447.46667;38155.65494;175394.8333;92779.6939;828394.2;83731.31467;616632.8;129438.9014;59399.73333;23870.14905;103376.2;21495.83005;59758.6;24676.7932;103596.1667;22539.49411
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;0.377262635;0.078952191;0.553802877;0.101335343;0.755085789;0.032901396;46482.26667;36766.99374;165318.1667;91444.87486;822912.6667;86532.67099;605455.6;131687.7623;64881.26667;26439.74237;114553.4;24027.83765;64723.8;26265.15221;113672.8333;24555.3562
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;0.338133148;0.079068114;0.521166212;0.106242279;0.731796945;0.036006813;42186.33333;34376.49858;156595.2667;89506.07812;818539;89515.2126;597559;134669.0811;69254.93333;29223.19402;122450;26691.25565;69019.73333;28559.51831;122395.7333;26534.62411
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;0.304907463;0.080939813;0.492752811;0.111361958;0.712464905;0.04043697;38615.6;32296.72813;149432.5333;87853.35189;814750.4667;90748.60808;589301.1667;135595.5014;73043.46667;30431.41106;130707.8333;27898.35675;72590.46667;30481.87045;129558.4667;28466.64083
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;0.277345926;0.081501524;0.468669619;0.112423542;0.695174603;0.043187501;35397.4;30479.81598;142553.1333;85489.60266;812441.7333;91832.96179;583141.9;137322.8403;75352.2;31465.0944;136867.1;29524.07126;75808.66667;32252.13283;136437.8667;30915.53433


==> experimentsResults/increasing-random-changes/s06.csv <==
dataset;e;number-of-random-changes;standard-mean;standard-st.dev;partialOrder-mean;partialOrder-st.dev;adapted-mean;adapted-st.dev;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;1;0;1;0;1;0;115567.5333;57090.7166;328793.7667;124199.1748;883432.4667;57090.7166;670206.2333;124199.1748;0;0;0;0;0;0;0;0
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;0.852948838;0.017341812;0.909062335;0.023498349;0.961809167;0.010803242;99450.46667;50991.84503;301919.1333;121543.8624;866614.5333;63905.92096;642597.4667;126753.0132;16817.93333;7090.995426;27608.76667;4102.38356;16117.06667;6454.510868;26874.63333;4155.563504
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;0.72340772;0.026295798;0.827205367;0.043461615;0.925939324;0.021749579;84738.6;45089.76919;276946.4667;118693.783;852696.5333;68390.35793;618537.9333;129030.299;30735.93333;11892.44201;51668.3;7178.375439;30828.93333;12341.54512;51847.3;7812.023938
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;0.621956649;0.029981058;0.759553134;0.058818071;0.894754959;0.030660733;73377;40234.93528;256509.8;115870.124;841130.8667;73193.39796;598081.4667;131670.9935;42301.6;16469.6478;72124.76667;9720.180063;42190.53333;17173.99044;72283.96667;10605.49418
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;0.540851288;0.037989673;0.704184636;0.068851972;0.866924823;0.038571575;64570.53333;37675.14408;239829.4;113626.2869;831816.5333;76942.1783;580545.5333;134952.7864;51615.93333;20304.34651;89660.7;13273.31422;50997;20034.31277;88964.36667;13645.73508
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;0.473235927;0.042359778;0.653805322;0.080441142;0.840909273;0.047221558;57060.93333;34666.05605;224634.1333;112214.1412;824064.0667;79856.0194;565464.6667;136955.7136;59368.4;23448.99451;104741.5667;15774.09755;58506.6;22892.84415;104159.6333;15473.69408
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;0.412927843;0.048463341;0.611321575;0.089048888;0.816804446;0.055392522;50312.33333;32487.64368;211598.8667;110312.5972;817985.2;81925.27853;552706.8667;138751.1606;65447.26667;25613.09157;117499.3667;18107.4002;65255.2;25149.202;117194.9;17449.72288
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;0.364159022;0.054743568;0.576364187;0.095521683;0.795953856;0.061055179;44945.66667;30858.63245;200936.0333;108928.0907;813011;83597.033;541848.4667;140485.9456;70421.46667;27419.54497;128357.7667;20133.18963;70621.86667;26842.16736;127857.7333;19572.99983
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;0.32330365;0.05903787;0.545279007;0.102233744;0.776621815;0.067150564;40533.46667;29654.39703;191631.2667;108073.0543;808339.2;85092.0972;532356.5;142161.7847;75093.26667;28734.67074;137849.7333;22241.2155;75034.06667;28308.76983;137162.5;20769.20011
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;0.291314617;0.060613298;0.518871458;0.106395028;0.761048374;0.07253072;36797.2;28096.55277;183128;106300.2016;805443.2667;86293.8214;524970.1;143679.0867;77989.2;29865.35067;145236.1333;23082.33468;78770.33333;29929.65988;145665.7667;22547.01585
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;0.264328354;0.062106503;0.495225386;0.110227532;0.747535504;0.077103364;33716.46667;26710.64356;175719.7333;104794.8436;802746.4667;87150.95047;518230.8333;145263.7145;80686;30740.82768;151975.4;24692.10455;81851.06667;31334.1309;153074.0333;23489.12084


==> experimentsResults/increasing-random-changes/s07.csv <==
dataset;e;number-of-random-changes;standard-mean;standard-st.dev;partialOrder-mean;partialOrder-st.dev;adapted-mean;adapted-st.dev;standard-TP-mean;standard-TP-st.dev;partialOrder-TP-mean;partialOrder-TP-st.dev;standard-TN-mean;standard-TN-st.dev;partialOrder-TN-mean;partialOrder-TN-st.dev;standard-FP-mean;standard-FP-st.dev;partialOrder-FP-mean;partialOrder-FP-st.dev;standard-FN-mean;standard-FN-st.dev;partialOrder-FN-mean;partialOrder-FN-st.dev
increasing-random-changes/set00/set00-egt/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10_00.gt.csv;gt;0;1;0;1;0;1;0;32152.66667;27647.61182;147812.3;62996.46998;966847.3333;27647.61182;851187.7;62996.46998;0;0;0;0;0;0;0;0
increasing-random-changes/set00/set00-e00/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e0_00.csv;e0;100;0.833010686;0.017423389;0.889635917;0.014820228;0.944424423;0.008455355;27042.66667;24257.22171;132476.3;58489.11595;961706.8667;31079.43782;835296.6;68525.08435;5140.466667;3508.077602;15891.1;5708.801755;5110;3577.471077;15336;5025.63072
increasing-random-changes/set00/set00-e01/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e1_00.csv;e1;200;0.695962305;0.031183189;0.791484686;0.031078596;0.895750822;0.01636819;22918.46667;21517.37128;119025.7;54646.11093;957548.3333;33243.68397;821269.7333;73036.87516;9299;5877.022581;29917.96667;10294.87395;9234.2;6423.263396;28786.6;9153.776065
increasing-random-changes/set00/set00-e02/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e2_00.csv;e2;300;0.580941363;0.035434231;0.707229513;0.042536427;0.850605499;0.02353616;19321.46667;18779.48213;107245.5667;51347.49941;953994;36055.91152;809466;77221.5203;12853.33333;8675.324823;41721.7;14691.64409;12831.2;9089.773528;40566.73333;12360.1433
increasing-random-changes/set00/set00-e03/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e3_00.csv;e3;400;0.489066273;0.035271212;0.637149254;0.048619892;0.811120072;0.028944826;16431.8;16505.52679;97032.83333;47522.53439;951249.1333;37542.75615;799846.1667;79325.89866;15598.2;10176.54292;51341.53333;16705.28845;15720.86667;11296.82178;50779.46667;16213.707
increasing-random-changes/set00/set00-e04/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e4_00.csv;e4;500;0.409725115;0.03754516;0.576200306;0.051818056;0.77463748;0.0338636;13913.86667;14344.18451;88250.56667;44161.86784;948696.2667;38945.91087;790728.4333;82917.16714;18151.06667;11659.76646;60459.26667;20517.76025;18238.8;13454.34268;59561.73333;19549.76007
increasing-random-changes/set00/set00-e05/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e5_00.csv;e5;600;0.346847319;0.035583623;0.524170952;0.055805805;0.741479975;0.03821878;11877.13333;12583.66443;80864.36667;41971.33483;946628.2667;40630.02962;783312;86196.81814;20219.06667;13323.60167;67875.7;23691.64931;20275.53333;15202.62276;66947.93333;21647.90396
increasing-random-changes/set00/set00-e06/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e6_00.csv;e6;700;0.294530727;0.039529843;0.478428763;0.059766045;0.711680485;0.041696242;10190.8;11159.33894;74204.13333;39209.35128;945217.5333;41404.06935;776729.6333;88740.5665;21629.8;14103.54784;74458.06667;26127.93034;21961.86667;16636.72575;73608.16667;24671.87253
increasing-random-changes/set00/set00-e07/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e7_00.csv;e7;800;0.253043777;0.039506594;0.441719792;0.060215137;0.685118267;0.045127906;8887.066667;10163.54984;68860.06667;36930.07869;943992;41534.48738;770968.4667;90623.17501;22855.33333;14313.53075;80219.23333;28047.30004;23265.6;17652.22529;78952.23333;26962.22676
increasing-random-changes/set00/set00-e08/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e8_00.csv;e8;900;0.213980358;0.040322116;0.405922058;0.062414805;0.662171027;0.048841592;7773.866667;9628.238811;63926.13333;35162.31959;942175.9333;43379.12032;764522.5333;93207.63267;24671.4;16086.34577;86665.16667;30568.98767;24378.8;18265.81082;83886.16667;28875.63261
increasing-random-changes/set00/set00-e09/set00_a-1_l-05_g-02_N-1000_d-3_P-1_Q-5_minSD-005_maxSd-10.e9_00.csv;e9;1000;0.184458536;0.038082596;0.376705583;0.063072138;0.642417452;0.052461362;6781.066667;8847.819817;59409.73333;33397.28336;941366.3333;45058.71257;760959.2667;94988.14564;25481;17677.8094;90228.43333;32498.97034;25371.6;19058.85683;88402.56667;30492.56783

